A Multi-Antenna Coded Caching Scheme with Linear Subpacketization

Exponentially growing subpacketization is known to be a major issue for practical implementation of coded caching, specially in networks with multi-antenna communication setups. We provide a new coded caching scheme for such networks, which requires linear subpacketization and is applicable to any set of network parameters, as long as the multi-antenna gain $L$ is larger than or equal to the global caching gain $t$. Our scheme includes carefully designed cache placement and delivery algorithms; which are based on circular shift of two generator arrays in perpendicular directions. It also achieves the maximum possible degrees of freedom of $t+L$, during any transmission interval.

==> Figures/Compare_Plot_Data.txt <==
K	MultiServer	New
5	10	25
6	45	30
7	126	35
8	280	40
9	540	45
10	945	50

